SMART: Automatically Scaling Down Language Models with Accuracy Guarantees for Reduced Processing Fees

The advancement of Large Language Models (LLMs) has significantly boosted performance in natural language processing (NLP) tasks. However, the deployment of high-performance LLMs incurs substantial costs, primarily due to the increased number of parameters aimed at enhancing model performance. This has made the use of state-of-the-art LLMs more expensive for end-users. AI service providers, such as OpenAI and Anthropic, often offer multiple versions of LLMs with varying prices and performance. However, end-users still face challenges in choosing the appropriate LLM for their tasks that balance result quality with cost. We introduce SMART, Scaling Models Adaptively for Reduced Token Fees, a novel LLM framework designed to minimize the inference costs of NLP tasks while ensuring sufficient result quality. It enables users to specify an accuracy constraint in terms of the equivalence of outputs to those of the most powerful LLM. SMART then generates results that deviate from the outputs of this LLM only with a probability below a user-defined threshold. SMART employs a profiling phase that evaluates the performance of multiple LLMs to identify those that meet the user-defined accuracy level. SMART optimizes the tradeoff between profiling overheads and the anticipated cost savings resulting from profiling. Moreover, our approach significantly reduces inference costs by strategically leveraging a mix of LLMs. Our experiments on three real-world datasets show that, based on OpenAI models, SMART achieves significant cost savings, up to 25.6x in comparison to GPT-4.

==> plots/ag_news.csv <==
accdiff,naive,exhaustive,efficient,multi-model
0.02,337.8592799996516,337.87559689965144,337.87559689965144,294.510395470028
0.04,337.8592799996516,337.9163936296511,337.9163936296511,208.30184317422777
0.06,337.8592799996516,286.49914737953384,280.57361415973793,100.26437067122275
0.08,337.8592799996516,17.835584729998327,17.100643279998312,17.07703217119837
0.1,337.8592799996516,221.11617710018845,15.545898650000776,15.485030776400771
0.12,337.8592799996516,13.025365030029244,14.478784030005736,14.384319177805725
0.14,337.8592799996516,12.015940900025301,13.971488300008284,14.307431179805558
0.16,337.8592799996516,11.63116591002412,13.10887656001332,13.302329953810489
0.18,337.8592799996516,11.493475570023632,12.66996367001579,13.791909808008105
0.2,337.8592799996516,11.443046800023463,12.238846000018274,13.2089956298104


==> plots/aggregated.csv <==
dataset,naive,exhaustive,efficient,multi-model
imdb,477.0000000001968,129.17636164805626,108.80856559203426,65.98501075599236
sms_spam,9.093423600000332,2.98683010260008,2.9754401556000913,2.1802386501199416
ag_news,337.8592799996516,126.08518939491489,105.5480105179101,70.46336580123179


==> plots/breakdown.csv <==
acc_diff,gpt-4_imdb,gpt-3.5-turbo-instruct_imdb,gpt-3.5-turbo-1106_imdb,davinci-002_imdb,babbage-002_imdb,gpt-4_sms_spam,gpt-3.5-turbo-instruct_sms_spam,gpt-3.5-turbo-1106_sms_spam,davinci-002_sms_spam,babbage-002_sms_spam,gpt-4_ag_news,gpt-3.5-turbo-instruct_ag_news,gpt-3.5-turbo-1106_ag_news,davinci-002_ag_news,babbage-002_ag_news,cost_gpt-4_imdb,cost_gpt-3.5-turbo-instruct_imdb,cost_gpt-3.5-turbo-1106_imdb,cost_davinci-002_imdb,cost_babbage-002_imdb,cost_gpt-4_sms_spam,cost_gpt-3.5-turbo-instruct_sms_spam,cost_gpt-3.5-turbo-1106_sms_spam,cost_davinci-002_sms_spam,cost_babbage-002_sms_spam,cost_gpt-4_ag_news,cost_gpt-3.5-turbo-instruct_ag_news,cost_gpt-3.5-turbo-1106_ag_news,cost_davinci-002_ag_news,cost_babbage-002_ag_news
0.02,36483.8,11507.2,2368.0,10.0,10.0,4844.2,164.9,670.9,10.0,10.0,110470.0,14938.2,2318.8,10.0,10.0,348.055452,5.3572922,0.753024,0.006500000000000001,0.0013,7.9028279999999995,0.0114327,0.0364835,0.001188,0.000238,292.502466,1.8010987,0.20456450000000004,0.0018880000000000001,0.000378
0.04,11720.4,44078.7,2495.9,10.0,10.0,3697.4,138.2,1996.4,10.0,10.0,76312.8,51698.2,60.0,10.0,10.0,111.812616,20.5212795,0.7936962000000001,0.006500000000000001,0.0013,6.0319384,0.0095815,0.10856429999999999,0.001188,0.000238,202.0610319,6.2332518,0.0052931,0.0018880000000000001,0.000378
0.06,327.0,49759.2,522.6,10.0,51.2,2224.7,441.7,4747.6,10.0,27.0,32851.7,105445.9,6390.4,10.0,10.0,3.11958,23.165893,0.16618680000000002,0.006500000000000001,0.0066560000000000005,3.6293756000000004,0.030623099999999997,0.25817450000000003,0.001188,0.0006417,86.98473129999999,12.7136121,0.5637612,0.0018880000000000001,0.000378
0.08,177.0,49588.5,435.5,10.0,146.0,487.0,389.5,5326.3,10.0,25.2,638.0,127087.8,648.5,10.0,149.7,1.68858,23.0864221,0.138489,0.006500000000000001,0.01898,0.7944918,0.0270042,0.2896439,0.001188,0.0005989000000000001,1.6892964,15.322976,0.05721069999999999,0.0018880000000000001,0.005661
0.1,101.0,34651.4,15064.0,10.0,363.6,156.0,153.9,5522.1,10.0,49.0,211.0,113416.6,14037.0,10.0,303.4,0.9635399999999998,16.1323058,4.790352,0.006500000000000001,0.047268,0.2544984,0.0106698,0.3002918,0.001188,0.0011638,0.5586858,13.674639500000001,1.2383441,0.0018880000000000001,0.0114732
0.12,84.0,34736.6,14995.1,10.0,324.3,107.0,636.4,4968.7,10.0,71.9,121.0,87309.3,39817.4,10.0,594.3,0.8013600000000001,16.1719715,4.7684418,0.006500000000000001,0.042159,0.1745598,0.044121900000000006,0.270198,0.001188,0.0017077,0.3203838,10.5268823,3.5126911,0.0018880000000000001,0.0224739
0.14,61.0,19617.7,29567.0,10.0,859.3,66.0,596.2,4978.0,10.0,71.8,87.0,89020.7,37305.0,10.0,1346.3,0.58194,9.133216299999999,9.402306,0.006500000000000001,0.11170899999999999,0.1076724,0.041334600000000006,0.2707035,0.001188,0.0017056000000000003,0.23035860000000002,10.7332258,3.2910472,0.0018880000000000001,0.0509116
0.16,57.0,19165.9,28876.4,10.0,2001.7,59.0,576.6,4895.7,10.0,166.7,73.0,61895.7,62639.0,10.0,3130.3,0.5437799999999999,8.9228765,9.182695200000001,0.006500000000000001,0.260221,0.0962526,0.0399756,0.2662283,0.001188,0.0039594,0.1932894,7.4627645000000005,5.526012700000001,0.0018880000000000001,0.1183753
0.18,40.0,24640.4,24722.2,10.0,669.4,44.0,1118.6,4401.8,10.0,98.6,64.0,75540.0,50440.0,10.0,1663.0,0.3816,11.4715845,7.8616596,0.006500000000000001,0.087022,0.0717816,0.0775527,0.23936989999999997,0.001188,0.0023419,0.1694592,9.107857599999999,4.4498169,0.0018880000000000001,0.0628881
0.2,35.0,24045.4,24115.0,10.0,1871.6,41.0,1090.0,4329.6,10.0,196.4,57.0,61778.9,61836.8,10.0,4026.3,0.3339,11.194576399999999,7.66857,0.006500000000000001,0.243308,0.0668874,0.07556990000000001,0.23544360000000003,0.001188,0.0046648,0.15092460000000002,7.4486818,5.4552423,0.0018880000000000001,0.15225850000000002


==> plots/ci_ag_news.csv <==
cnt,babbagelow,babbagehigh,davincilow,davincihigh,gpturbolow,gpturbohigh,gptinstructlow,gptinstructhigh
1,0,0.975,0,0.975,0.025000000000000022,1,0,0.975
10,0,0.3084971078187608,0,0.3084971078187608,0.6915028921812392,1,0.5549838829718046,0.9974714214555382
20,,,,,0.8315665290169147,1,0.7512672372279723,0.9987349105020502
30,,,,,0.8842966917779722,1,0.8278305443665873,0.9991564290733695
40,,,,,0.8308031360405823,0.9938863534006491,0.8308031360405823,0.9938863534006491
50,,,,,0.8076572164040372,0.9777720363450703,0.8628623743960326,0.9951185665738356
60,,,,,0.7949422632919361,0.962408730891434,0.8607567532789272,0.9895676703556517
70,,,,,0.7871719578309098,0.9493478012096436,0.8798213946734135,0.991073095922341
80,,,,,0.7971534080830098,0.9472484868543125,0.8942980149834914,0.9921988127342833
90,,,,,0.8051413632114054,0.9454143950498701,0.8900991731219863,0.9877594721499886
100,,,,,0.8116988678035575,0.9437929797145125,0.8871650888945373,0.9835681208179479
110,,,,,0.8281145387252101,0.9490143302628284,0.8503606421291153,0.9619040767256035
120,,,,,0.8318347872973342,0.9472522136099402,0.8419014588041667,0.9533477303447515
130,,,,,0.8168391407147355,0.9339620342185204,0.8536434475610114,0.9570020059402644
140,,,,,0.8210485117256354,0.9332463122841358,0.8550611650973617,0.9549241385288461
150,,,,,0.8247513613344629,0.9325758603520913,0.8563572767166129,0.9530447797605528
160,,,,,0.8353387790599096,0.936875678691764,0.8650676611774241,0.9560284695700936
170,,,,,0.8378280100246857,0.9360291456241605,0.8727829114083692,0.9586555395163575
180,,,,,0.8465649683471653,0.9396495982195368,0.8796642165049392,0.9609863341280874
190,,,,,0.8482462664612882,0.9387127306604769,0.8858397629261114,0.9630683074911823
200,,,,,0.8497872121322442,0.937840633745934,0.8914127634961848,0.9649392913430209
210,,,,,0.8567472072335398,0.9408512968634374,0.8792190173146941,0.9558250418386988
220,,,,,0.8630913321011577,0.9435837023302244,0.8737738442907551,0.9507889612137685
230,,,,,0.8688978003370873,0.9460747339583965,0.8740017770506281,0.9495317747844506
240,,,,,0.8693576266889655,0.9450192093013349,0.8791311489754812,0.951664782566918
250,,,,,0.8513362721724562,0.9309310906636072,0.883859473363218,0.9536247623348272
260,,,,,0.8525125391488944,0.9304417618232224,0.888231987831621,0.9554319515852587
270,,,,,0.8578452589273402,0.9330595997202484,0.8922873768300534,0.9571035496385633
280,,,,,0.8546483193222529,0.929532314023357,0.8918381269306458,0.9558263964075002
290,,,,,0.8556215812638348,0.9291086227007415,0.8954958337707882,0.9573681977608572
300,,,,,0.8603266926448977,0.9315083155089267,0.8989143547885917,0.9588059837861013
310,,,,,0.8647350352925616,0.9337508150246243,0.8983111914128004,0.9575808200230621
320,,,,,0.8617670833811694,0.930589765003389,0.8977594691744062,0.9564163627467154
330,,,,,0.8658686955851767,0.9327238882756008,0.8972536468858373,0.955308161457664
340,,,,,0.8630679599277394,0.929748466744285,0.9002229888767854,0.9566375644647318


==> plots/ci_imdb.csv <==
cnt,babbagelow,babbagehigh,davincilow,davincihigh,gpturbolow,gpturbohigh,gptinstructlow,gptinstructhigh
1,0,0.975,0,0.975,0.025000000000000022,1,0.025000000000000022,1
10,0,0.3084971078187608,0,0.3084971078187608,0.6915028921812392,1,0.6915028921812392,1
20,,,,,0.6830172859809176,0.9876514728297052,0.8315665290169147,1
30,,,,,0.6927816497238732,0.9624465036616366,0.8842966917779722,1
40,,,,,0.7633626001239001,0.9720745847057807,0.9119026971211976,1
50,,,,,0.7818646335657977,0.9667249064109775,,
60,,,,,0.8161422166234142,0.9723866896625736,,
70,,,,,0.8411275805367514,0.9764015395397049,,
80,,,,,0.8438720682639278,0.9719794538231588,,
90,,,,,0.846293891918057,0.9681574368786805,,
100,,,,,0.8237774022599773,0.9509953107785141,,


==> plots/ci_sms_spam.csv <==
cnt,babbagelow,babbagehigh,davincilow,davincihigh,gpturbolow,gpturbohigh,gptinstructlow,gptinstructhigh
1,0,0.975,0,0.975,0.025000000000000022,1,0.025000000000000022,1
10,0,0.3084971078187608,0,0.3084971078187608,0.6915028921812392,1,0.5549838829718046,0.9974714214555382
20,,,,,0.7512672372279723,0.9987349105020502,0.6830172859809176,0.9876514728297052
30,,,,,0.8278305443665873,0.9991564290733695,0.7792645984770381,0.9918218655393437
40,,,,,0.8684141415172343,0.9993672550679505,0.796135251267101,0.9842578201489585
50,,,,,0.8935304542885001,0.9994937720169592,0.7818646335657977,0.9667249064109775
60,,,,,0.910600949942513,0.999578125547658,0.7949422632919361,0.962408730891434


==> plots/cost_ag_news.csv <==
k, cost
1,337.5947087900001,0.0028565900000000004,337.59185220000006
2,337.5949175800001,0.005713180000000001,337.5892044000001
4,337.59533516000005,0.011426360000000002,337.5839088000001
8,337.59617032000006,0.022852720000000003,337.57331760000005
16,190.598946446073,0.04570544000000001,190.553241006073
32,167.23497325673156,0.09141088000000001,167.14356237673155
64,148.19584033082998,0.18282176000000003,148.01301857082998
128,105.17836415453633,0.36564352000000006,104.81272063453632
256,66.28991910571182,0.7312870400000001,65.55863206571182
512,47.73993882930083,1.4625740800000002,46.27736474930083
1024,36.923147902620315,2.9251481600000004,33.997999742620316
2048,32.842626493845685,5.850296320000001,26.992330173845684
4096,34.71444690508737,11.700592640000002,23.013854265087367
8192,43.730040190743836,23.401185280000004,20.32885491074383
16384,64.66855350960265,46.80237056000001,17.866182949602646
32768,108.25778935236147,93.60474112000001,14.65304823236146
65536,196.56153727516696,187.20948224000003,9.352055035166916

==> plots/cost_imdb.csv <==
k,cost,profile,apply
1,476.04678356,0.010323559999999999,476.03646
2,476.04756712,0.020647119999999998,476.02692
4,476.04913424,0.041294239999999996,476.00784
8,476.05226848,0.08258847999999999,475.96968
16,476.05853695999997,0.16517695999999998,475.89336
32,394.2471756928474,0.33035391999999997,393.9168217728474
64,325.8017191556176,0.6607078399999999,325.1410113156176
128,212.18936399659563,1.3214156799999999,210.86794831659563
256,121.710903974275,2.6428313599999997,119.068072614275
512,83.15747138831989,5.2856627199999995,77.87180866831989
1024,63.87127467468041,10.571325439999999,53.29994923468041
2048,60.50543737329547,21.142650879999998,39.362786493295474
4096,73.40888582258869,42.285301759999996,31.12358406258869
8192,109.54793130538235,84.57060351999999,24.977327785382357
16384,187.5983863072431,169.14120703999998,18.457179267243102
32768,347.19208110320574,338.28241407999997,8.909667023205799


==> plots/cost_inverse_ag_news.csv <==
k,cost,profile,apply
1,13.838035006999995,0.0027360200000000005,13.835298986999994
2,13.840662513999995,0.005472040000000001,13.835190473999994
4,13.845917527999994,0.010944080000000002,13.834973447999994
8,13.856427555999995,0.021888160000000004,13.834539395999995
16,13.877447611999994,0.04377632000000001,13.833671291999995
32,13.919487723999994,0.08755264000000001,13.831935083999994
64,14.003567947999995,0.17510528000000003,13.828462667999995
128,14.11484266082964,0.35021056000000006,13.764632100829639
256,14.234066008778376,0.7004211200000001,13.533644888778376
512,14.686030416840236,1.4008422400000002,13.285188176840235
1024,15.832106450334518,2.8016844800000005,13.030421970334517
2048,18.36710807843726,5.603368960000001,12.763739118437258
4096,23.645152031124113,11.206737920000002,12.43841411112411
8192,34.357094552588364,22.413475840000004,11.943618712588357
16384,55.89524430579596,44.82695168000001,11.068292625795957
32768,99.05551919355648,89.65390336000002,9.401615833556464
65536,185.4419123399898,179.30780672000003,6.134105619989796


==> plots/cost_inverse_imdb.csv <==
k,cost,profile,apply
1,16.271542908,0.009858,16.261684908
2,16.281075016,0.019716,16.261359016
4,16.300139232,0.039432,16.260707231999998
8,16.338267664,0.078864,16.259403664
16,16.414524527999998,0.157728,16.256796528
32,16.567038256,0.315456,16.251582256
64,16.872065711999998,0.630912,16.241153712
128,17.457248640289432,1.261824,16.19542464028943
256,18.626300358154573,2.523648,16.10265235815457
512,21.024972067356547,5.047296,15.977676067356546
1024,25.871415974613594,10.094592,15.776823974613594
2048,35.608851494223714,20.189184,15.419667494223717
4096,55.119903614948406,40.378368,14.741535614948404
8192,94.16828778731285,80.756736,13.411551787312847
16384,172.28411112536511,161.513472,10.770639125365118
32768,328.529960694797,323.026944,5.503016694796979


==> plots/cost_sms_spam.csv <==
k,cost,profile,apply
1,8.930407310000014,0.0017551100000000026,8.928652200000014
2,8.930531020000014,0.0035102200000000053,8.927020800000014
4,8.930778440000013,0.007020440000000011,8.923758000000014
8,8.931273280000013,0.014040880000000021,8.917232400000014
16,8.932262960000013,0.028081760000000042,8.904181200000014
32,8.934242320000013,0.056163520000000085,8.878078800000013
64,7.957701516918058,0.11232704000000017,7.845374476918058
128,6.391041952321573,0.22465408000000034,6.166387872321573
256,4.797940830042908,0.4493081600000007,4.348632670042907
512,4.039812847404815,0.8986163200000014,3.1411965274048135
1024,3.9518314420868235,1.7972326400000027,2.1545988020868205
2048,4.909519928712821,3.5944652800000054,1.3150546487128154
4096,7.630627902126762,7.188930560000011,0.4416973421267512

==> plots/imdb.csv <==
accdiff,naive,exhaustive,efficient,multi-model
0.02,477.0000000001968,477.16490176019715,477.16490176019715,354.1735678320016
0.04,477.0000000001968,459.2968328404142,446.9799774802171,133.1353915720171
0.06,477.0000000001968,229.78147155993716,26.50750355997431,26.46481575197446
0.08,477.0000000001968,24.720929400002063,25.022751279979122,24.93897085997939
0.1,477.0000000001968,17.92424344000202,22.05670131998747,21.93996558398781
0.12,477.0000000001968,17.207575560002017,21.147636599989557,21.790432095987867
0.14,477.0000000001968,16.629588840002008,18.71454203999588,19.235671211994248
0.16,477.0000000001968,16.486488840002007,17.940057639997924,18.916072403994782
0.18,477.0000000001968,16.299642120001995,16.299642120001995,19.808366023992807
0.2,477.0000000001968,16.251942120001992,16.251942120001992,19.446854223993576


==> plots/per_llm.csv <==
gpt4,gptinstruct,gptturbo,davinci,babbage
475.01004,23.700502,15.833668,31.567336,6.3134672


==> plots/simulation.csv <==
conformity,naive,exhaustive,efficient,multi-model
"{'gpt-4': 1.0, 'gpt-3.5-turbo-instruct': 0.88, 'gpt-3.5-turbo-1106': 0.88, 'babbage-002': 0.88}",477.0000000001968,477.7776626401977,477.6482760801979,136.67521688796904
"{'gpt-4': 1.0, 'gpt-3.5-turbo-instruct': 0.9, 'gpt-3.5-turbo-1106': 0.88, 'babbage-002': 0.88}",477.0000000001968,309.2878287202427,300.0789932401184,90.14976047194841
"{'gpt-4': 1.0, 'gpt-3.5-turbo-instruct': 0.9, 'gpt-3.5-turbo-1106': 0.9, 'babbage-002': 0.88}",477.0000000001968,411.64931392002234,217.17841384002912,82.04399329599762
"{'gpt-4': 1.0, 'gpt-3.5-turbo-instruct': 0.9, 'gpt-3.5-turbo-1106': 0.9, 'babbage-002': 0.9}",477.0000000001968,354.5597211202595,122.74271420002387,65.93718550401432
"{'gpt-4': 1.0, 'gpt-3.5-turbo-instruct': 0.92, 'gpt-3.5-turbo-1106': 0.88, 'babbage-002': 0.88}",477.0000000001968,39.506356079970836,29.121193719973963,28.637618203973346
"{'gpt-4': 1.0, 'gpt-3.5-turbo-instruct': 0.92, 'gpt-3.5-turbo-1106': 0.9, 'babbage-002': 0.88}",477.0000000001968,360.37647503990337,29.214049719974366,28.650315383975016
"{'gpt-4': 1.0, 'gpt-3.5-turbo-instruct': 0.92, 'gpt-3.5-turbo-1106': 0.9, 'babbage-002': 0.9}",477.0000000001968,349.98280076019296,25.292965479986243,24.659965095985086
"{'gpt-4': 1.0, 'gpt-3.5-turbo-instruct': 0.92, 'gpt-3.5-turbo-1106': 0.92, 'babbage-002': 0.88}",477.0000000001968,30.858868639988692,23.908755759985077,23.661884831985777
"{'gpt-4': 1.0, 'gpt-3.5-turbo-instruct': 0.92, 'gpt-3.5-turbo-1106': 0.92, 'babbage-002': 0.9}",477.0000000001968,234.41342792021914,21.28287575999253,20.96977701999345
"{'gpt-4': 1.0, 'gpt-3.5-turbo-instruct': 0.92, 'gpt-3.5-turbo-1106': 0.92, 'babbage-002': 0.92}",477.0000000001968,13.244247800010612,17.409585320001295,17.807047967999818


==> plots/sms_spam.csv <==
accdiff,naive,exhaustive,efficient,multi-model
0.02,9.093423600000332,9.101155310000335,9.101046550000335,7.9521690589998855
0.04,9.093423600000332,9.12047236000034,9.109596360000342,6.151509117999862
0.06,9.093423600000332,7.907258525999959,7.79779158600009,3.9200020329995495
0.08,9.093423600000332,1.1099158499998407,1.1099158499998407,1.1129261793998824
0.1,9.093423600000332,0.5688131700000795,0.5688131700000795,0.5678115330000784
0.12,9.093423600000332,0.48717813000007215,0.49373036000005543,0.49177468680005426
0.14,9.093423600000332,0.4165101000000523,0.4165101000000523,0.42260357960004047
0.16,9.093423600000332,0.4046049900000462,0.4046049900000462,0.4076035024000332
0.18,9.093423600000332,0.37874739000003677,0.37874739000003677,0.3922335692000139
0.2,9.093423600000332,0.3736452000000351,0.3736452000000351,0.3837532408000134

